Adaptive Circuit Learning of Born Machine: Towards Realization of Amplitude Embedding and Quantum Data Loading

Quantum data loading plays a central role in quantum algorithms and quantum information processing. Many quantum algorithms hinge on the ability to prepare arbitrary superposition states as a subroutine, with claims of exponential speedups often predicated on access to an efficient data-loading oracle. In practice, constructing a circuit to prepare a generic $n$-qubit quantum state typically demands computational efforts scaling as $\mathcal{O}(2^n)$, posing a significant challenge for quantum algorithms to outperform their classical counterparts. To address this critical issue, various hybrid quantum-classical approaches have been proposed. However, many of these solutions favor simplistic circuit architectures, which are susceptible to substantial optimization challenges. In this study, we harness quantum circuits as Born machines to generate probability distributions. Drawing inspiration from methods used to investigate electronic structures in quantum chemistry and condensed matter physics, we propose a framework called Adaptive Circuit Learning of Born Machine, which dynamically expands the ansatz circuit. Our algorithm is designed to selectively integrate two-qubit entangled gates that best capture the intricate entanglement present within the target state. Empirical experiments underscore the efficacy of our approach in encoding real-world data through amplitude embedding, demonstrating not only compliance with but also enhancement over the performance benchmarks set by prior research.

==> data/pmf_data.txt <==
1.00000000 0.00000000
2.00000000 0.00000000
3.00000000 0.00000000
4.00000000 0.00000017
5.00000000 0.00000575
6.00000000 0.00006659
7.00000000 0.00039618
8.00000000 0.00150000
9.00000000 0.00411791
10.00000000 0.00891827
11.00000000 0.01613335
12.00000000 0.02537912
13.00000000 0.03574447
14.00000000 0.04606285
15.00000000 0.05521660
16.00000000 0.06236103
17.00000000 0.06702617
18.00000000 0.06911000
19.00000000 0.06880323
20.00000000 0.06648699
21.00000000 0.06263379
22.00000000 0.05772838
23.00000000 0.05221412
24.00000000 0.04646305
25.00000000 0.04076468
26.00000000 0.03532767
27.00000000 0.03028897
28.00000000 0.02572659
29.00000000 0.02167295
30.00000000 0.01812739
31.00000000 0.01506678
32.00000000 0.01245409
33.00000000 0.01024488
34.00000000 0.00839203
35.00000000 0.00684895
36.00000000 0.00557162
37.00000000 0.00451983
38.00000000 0.00365769
39.00000000 0.00295379
40.00000000 0.00238106
41.00000000 0.00191643
42.00000000 0.00154046
43.00000000 0.00123690
44.00000000 0.00099227
45.00000000 0.00079545
46.00000000 0.00063731
47.00000000 0.00051038
48.00000000 0.00040862
49.00000000 0.00032708
50.00000000 0.00026179
51.00000000 0.00020953
52.00000000 0.00016773
53.00000000 0.00013428
54.00000000 0.00010753
55.00000000 0.00008614
56.00000000 0.00006902
57.00000000 0.00005533
58.00000000 0.00004438
59.00000000 0.00003561
60.00000000 0.00002859
61.00000000 0.00002296
62.00000000 0.00001846
63.00000000 0.00001485
64.00000000 0.00001195

